Next-to-Leading Order QCD Corrections to the Decay Width $H \to Z \gamma$

We present the analytic calculation of the two-loop QCD corrections to the decay width of a Higgs boson into a photon and a $Z$ boson. The calculation is carried out using integration-by-parts identities for the reduction to master integrals of the scalar integrals, in terms of which we express the amplitude. The calculation of the master integrals is performed using differential equations applied to a set of functions suitably chosen to be of uniform weight. The final result is expressed in terms of logarithms and polylogarithmic functions $\text{Li}_2$, $\text{Li}_3$, $\text{Li}_4$ and $\text{Li}_{2,2}$.

==> atilde28.txt <==

(* atilde28.txt
*
*  "Next-to-Leading Order QCD Corrections to the Decay Width H -> Zy"
*  R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello and V. A. Smirnov
*
*
*  This Mathematica file contains the 28 by 28 matrix 
*  datilde given in Eq. (3.38). The matrix datilde defines 
*  the differential equations for the 28 uniform weight 
*  functions of Eqs. (3.7-3.34). It is expressed as a function 
*  of x and y, defined by: 
*
*  s = -m^2 (1-x)^2/x,   mz^2 = -m^2 (1-y)^2/y,
*
*  where m is the mass of the heavy propagators defined in  
*  Eqs. (B.1-B.7), mz is the Z boson mass and s is the 
*  center of mass energy, see Eq. (2.12).
*)


{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 2*Log[1 - x] - Log[x], -2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {Log[x], 3*Log[x], -2*(Log[1 - x] - 2*Log[x] + 3*Log[1 + x]), 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 2*Log[1 - y] - Log[y], -2*Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {Log[y], 0, 0, 3*Log[y], 
  -2*(Log[1 - y] - 2*Log[y] + 3*Log[1 + y]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {-Log[y], 0, 0, 0, 0, 
  Log[y] - 2*Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {-Log[x], 0, 0, 0, 0, 0, Log[x] - 2*Log[1 + x], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-8*Log[1 - x] - 2*Log[x] + 2*Log[1 - y] - 4*Log[y] + 
    3*Log[1 - x + x^2 - x*y] + 3*Log[x - y + x*y - x^2*y])/4, 0, 0, 0, 0, 0, 
  (2*Log[x] + 2*Log[1 - y] + 4*Log[x - y] - 2*Log[y] + 4*Log[1 - x*y] - 
    3*Log[1 - x + x^2 - x*y] - 3*Log[x - y + x*y - x^2*y])/2, 
  -2*Log[x] - 2*Log[1 - y] + Log[1 - x + x^2 - x*y] + 
   Log[x - y + x*y - x^2*y], -2*Log[y] - Log[1 - x + x^2 - x*y] + 
   Log[x - y + x*y - x^2*y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, (-3*(2*Log[1 - x] + Log[x] + Log[y] - Log[1 - x + x^2 - x*y] - 
     Log[x - y + x*y - x^2*y]))/4, -Log[x]/2, 0, 0, -Log[y]/2, 0, 
  (-3*(-2*Log[x - y] + Log[y] - 2*Log[1 - x*y] + Log[1 - x + x^2 - x*y] + 
     Log[x - y + x*y - x^2*y]))/2, -2*Log[x - y] + Log[y] - 2*Log[1 - x*y] + 
   Log[1 - x + x^2 - x*y] + Log[x - y + x*y - x^2*y], 
  -Log[y] - Log[1 - x + x^2 - x*y] + Log[x - y + x*y - x^2*y], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (3*(2*Log[y] - Log[1 - x + x^2 - x*y] + Log[x - y + x*y - x^2*y]))/8, 
  Log[x - y] - Log[1 - x*y], 0, 0, (-2*Log[x] - 2*Log[1 - y] + 2*Log[x - y] - 
    Log[y] + 2*Log[1 - x*y])/2, 0, 
  (3*(Log[1 - x + x^2 - x*y] - Log[x - y + x*y - x^2*y]))/4, 
  (2*Log[y] - Log[1 - x + x^2 - x*y] + Log[x - y + x*y - x^2*y])/2, 
  (2*Log[x] + 2*Log[1 - y] - 4*Log[x - y] + 4*Log[y] - 4*Log[1 + y] - 
    4*Log[1 - x*y] + Log[1 - x + x^2 - x*y] + Log[x - y + x*y - x^2*y])/2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-2*Log[1 - x] + 4*Log[x] + 8*Log[1 - y] + 2*Log[y] - 
    3*Log[1 - y - x*y + y^2] - 3*Log[x - y - x*y + x*y^2])/4, 0, 0, 0, 0, 0, 
  0, (2*Log[1 - x] - 2*Log[x] + 4*Log[x - y] + 2*Log[y] + 4*Log[1 - x*y] - 
    3*Log[1 - y - x*y + y^2] - 3*Log[x - y - x*y + x*y^2])/2, 
  -2*Log[1 - x] - 2*Log[y] + Log[1 - y - x*y + y^2] + 
   Log[x - y - x*y + x*y^2], 2*Log[x] + Log[1 - y - x*y + y^2] - 
   Log[x - y - x*y + x*y^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (3*(Log[x] + 2*Log[1 - y] + Log[y] - Log[1 - y - x*y + y^2] - 
     Log[x - y - x*y + x*y^2]))/4, Log[y]/2, 0, Log[x]/2, 0, 0, 0, 
  (-3*(Log[x] - 2*Log[x - y] - 2*Log[1 - x*y] + Log[1 - y - x*y + y^2] + 
     Log[x - y - x*y + x*y^2]))/2, Log[x] - 2*Log[x - y] - 2*Log[1 - x*y] + 
   Log[1 - y - x*y + y^2] + Log[x - y - x*y + x*y^2], 
  Log[x] + Log[1 - y - x*y + y^2] - Log[x - y - x*y + x*y^2], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (3*(2*Log[x] - Log[1 - y - x*y + y^2] + Log[x - y - x*y + x*y^2]))/
   8, Log[x - y] - Log[1 - x*y], 0, (-2*Log[1 - x] - Log[x] + 2*Log[x - y] - 
    2*Log[y] + 2*Log[1 - x*y])/2, 0, 0, 0, 
  (-3*(Log[1 - y - x*y + y^2] - Log[x - y - x*y + x*y^2]))/4, 
  (-2*Log[x] + Log[1 - y - x*y + y^2] - Log[x - y - x*y + x*y^2])/2, 
  (2*Log[1 - x] + 4*Log[x] - 4*Log[1 + x] - 4*Log[x - y] + 2*Log[y] - 
    4*Log[1 - x*y] + Log[1 - y - x*y + y^2] + Log[x - y - x*y + x*y^2])/2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 2*Log[1 - x] - Log[x], 0, 
  -2*Log[1 - y] + Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 2*Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 
  2*(Log[y] - 2*Log[1 + y]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -Log[x], -Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x] - 2*Log[1 + x] + Log[y] - 2*Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[y], Log[x], 
  Log[y] - 2*Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, -Log[y], 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, (-2*Log[x] - 2*Log[1 - y] + 2*Log[x - y] - Log[y] + 
    2*Log[1 - x*y])/2, 0, 0, 0, 0, 0, (2*Log[1 - y] - Log[y])/2, 0, 0, 0, 0, 
  Log[y]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-2*Log[y] + 3*Log[1 - x + x^2 - x*y] - 3*Log[x - y + x*y - x^2*y])/4, 
  0, 2*Log[y], 0, 0, 0, (-3*(2*Log[y] + Log[1 - x + x^2 - x*y] - 
     Log[x - y + x*y - x^2*y]))/2, 2*Log[y] + Log[1 - x + x^2 - x*y] - 
   Log[x - y + x*y - x^2*y], 2*Log[x] + 2*Log[1 - y] - 
   Log[1 - x + x^2 - x*y] - Log[x - y + x*y - x^2*y], 0, 0, 0, -Log[y], 0, 0, 
  0, 0, Log[y] - 2*Log[1 + y], 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-2*Log[1 - x] + Log[x] + 2*Log[1 - y] - Log[y])/2, 0, 
  (-2*Log[1 - x] + Log[x] + 2*Log[1 - y] - Log[y])/2, 0, 0, 0, 
  (2*Log[1 - x] - Log[x])/2, 0, 0, (2*Log[1 - y] - Log[y])/2, 0, 0, 0, 0, 0, 
  0, 0, 0, -2*Log[1 - x] - Log[x] - 2*Log[1 - y] + 2*Log[x - y] - Log[y] + 
   2*Log[1 - x*y], Log[y]/2, Log[x]/2, 
  (-2*Log[1 - x] + Log[x] + 2*Log[1 - y] - Log[y])/2, 0, 0, 0, 0, 0}, 
 {0, (-3*(2*Log[y] + Log[1 - x + x^2 - x*y] - Log[x - y + x*y - x^2*y]))/4, 
  0, 0, 0, 0, 0, (-4*Log[y] + 3*Log[1 - x + x^2 - x*y] - 
    3*Log[x - y + x*y - x^2*y])/2, 2*Log[y] - Log[1 - x + x^2 - x*y] + 
   Log[x - y + x*y - x^2*y], -2*Log[x] - 2*Log[1 - y] + 
   Log[1 - x + x^2 - x*y] + Log[x - y + x*y - x^2*y], Log[y], -4*Log[y], 0, 
  0, 0, 2*Log[x], 0, 0, 0, -2*Log[y], Log[y] - 2*Log[1 + y], 
  2*(Log[x - y] - Log[1 - x*y]), -Log[y], 0, 0, 0, 0, 0}, 
 {0, 0, 0, (3*(2*Log[x] + Log[1 - y - x*y + y^2] - Log[x - y - x*y + x*y^2]))/
   4, 0, 0, 0, Log[x], -4*Log[x], 0, 
  (-4*Log[x] + 3*Log[1 - y - x*y + y^2] - 3*Log[x - y - x*y + x*y^2])/2, 
  2*Log[x] - Log[1 - y - x*y + y^2] + Log[x - y - x*y + x*y^2], 
  2*Log[1 - x] + 2*Log[y] - Log[1 - y - x*y + y^2] - 
   Log[x - y - x*y + x*y^2], 0, 0, -2*Log[y], 0, 0, 0, -2*Log[x], 
  2*(Log[x - y] - Log[1 - x*y]), Log[x] - 2*Log[1 + x], Log[x], 0, 0, 0, 0, 
  0}, {0, (3*(2*Log[x] + 2*Log[1 - y] - Log[1 - x + x^2 - x*y] - 
     Log[x - y + x*y - x^2*y]))/4, 2*Log[x], 
  (3*(2*Log[1 - x] + 2*Log[y] - Log[1 - y - x*y + y^2] - 
     Log[x - y - x*y + x*y^2]))/4, 2*Log[y], 0, 0, 
  (-4*Log[1 - x] - 4*Log[x] - 2*Log[1 - y] - 2*Log[y] + 
    3*Log[1 - x + x^2 - x*y] + 3*Log[x - y + x*y - x^2*y])/2, 
  2*Log[x] + 2*Log[1 - y] - Log[1 - x + x^2 - x*y] - 
   Log[x - y + x*y - x^2*y], -2*Log[y] + Log[1 - x + x^2 - x*y] - 
   Log[x - y + x*y - x^2*y], (2*Log[1 - x] + 2*Log[x] + 4*Log[1 - y] + 
    4*Log[y] - 3*Log[1 - y - x*y + y^2] - 3*Log[x - y - x*y + x*y^2])/2, 
  -2*Log[1 - x] - 2*Log[y] + Log[1 - y - x*y + y^2] + 
   Log[x - y - x*y + x*y^2], -2*Log[x] + Log[1 - y - x*y + y^2] - 
   Log[x - y - x*y + x*y^2], 0, 0, 4*(Log[x - y] - Log[1 - x*y]), 0, 0, 0, 
  -2*(-2*Log[1 - x] + Log[x] + 2*Log[1 - y] - Log[y]), -Log[y], Log[x], 
  2*Log[1 - x] + Log[x] + 2*Log[1 - y] - 2*Log[x - y] + Log[y] - 
   2*Log[1 - x*y], 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (-2*Log[1 - x] - Log[x] + 2*Log[x - y] - 2*Log[y] + 2*Log[1 - x*y])/2, 0, 
  0, (2*Log[1 - x] - Log[x])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x]/2, 0, 0, 
  0}, {0, -2*Log[x], 0, (2*Log[x] - 3*Log[1 - y - x*y + y^2] + 
    3*Log[x - y - x*y + x*y^2])/4, 0, 0, 0, 0, 0, 0, 
  (-3*(2*Log[x] + Log[1 - y - x*y + y^2] - Log[x - y - x*y + x*y^2]))/2, 
  2*Log[x] + Log[1 - y - x*y + y^2] - Log[x - y - x*y + x*y^2], 
  -2*Log[1 - x] - 2*Log[y] + Log[1 - y - x*y + y^2] + 
   Log[x - y - x*y + x*y^2], -Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x] - 2*Log[1 + x], 0, 0, 0}, {0, 0, 0, 0, 0, -Log[y], Log[x], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 2*Log[x], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 2*Log[x] - 4*Log[1 + x], 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, -Log[y], 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x], -Log[x], 
  Log[x] - 2*Log[1 + x]}}


==> li3_continuation.txt <==

(*See polylogs28.txt*)


{PolyLog[3, -((-x + y + x*y - x*y^2)/((1 + x)*(1 - y)^2))] -> 
  HeavisideTheta[1 + Re[(-x + y + x*y - x*y^2)/((1 + x)*(1 - y)^2)]]*
    PolyLog[3, -((-x + y + x*y - x*y^2)/((1 + x)*(1 - y)^2))]*
    Sign[1 + Re[(-x + y + x*y - x*y^2)/((1 + x)*(1 - y)^2)]] + 
   ((Pi^2*Log[-((-x + y + x*y - x*y^2)/((1 + x)*(1 - y)^2))])/3 - 
     (I/2)*Pi*Log[-((-x + y + x*y - x*y^2)/((1 + x)*(1 - y)^2))]^2 - 
     Log[-((-x + y + x*y - x*y^2)/((1 + x)*(1 - y)^2))]^3/6 + 
     PolyLog[3, -(((1 + x)*(1 - y)^2)/(-x + y + x*y - x*y^2))])*
    UnitStep[-1 - Re[(-x + y + x*y - x*y^2)/((1 + x)*(1 - y)^2)]], 
 PolyLog[3, (-x + y + x*y - x*y^2)/((1 - x)*(1 + x)*y)] -> 
  HeavisideTheta[1 - Re[(-x + y + x*y - x*y^2)/((1 - x)*(1 + x)*y)]]*
    PolyLog[3, (-x + y + x*y - x*y^2)/((1 - x)*(1 + x)*y)]*
    Sign[1 - Re[(-x + y + x*y - x*y^2)/((1 - x)*(1 + x)*y)]] + 
   ((Pi^2*Log[(-x + y + x*y - x*y^2)/((1 - x)*(1 + x)*y)])/3 - 
     (I/2)*Pi*Log[(-x + y + x*y - x*y^2)/((1 - x)*(1 + x)*y)]^2 - 
     Log[(-x + y + x*y - x*y^2)/((1 - x)*(1 + x)*y)]^3/6 + 
     PolyLog[3, ((1 - x)*(1 + x)*y)/(-x + y + x*y - x*y^2)])*
    UnitStep[-1 + Re[(-x + y + x*y - x*y^2)/((1 - x)*(1 + x)*y)]], 
 PolyLog[3, (-x + y + x*y - x*y^2)/((1 + x)*(-x + y)*(1 - x*y))] -> 
  HeavisideTheta[1 - Re[(-x + y + x*y - x*y^2)/((1 + x)*(-x + y)*(1 - x*y))]]*
    PolyLog[3, (-x + y + x*y - x*y^2)/((1 + x)*(-x + y)*(1 - x*y))]*
    Sign[1 - Re[(-x + y + x*y - x*y^2)/((1 + x)*(-x + y)*(1 - x*y))]] + 
   ((Pi^2*Log[(-x + y + x*y - x*y^2)/((1 + x)*(-x + y)*(1 - x*y))])/3 - 
     (I/2)*Pi*Log[(-x + y + x*y - x*y^2)/((1 + x)*(-x + y)*(1 - x*y))]^2 - 
     Log[(-x + y + x*y - x*y^2)/((1 + x)*(-x + y)*(1 - x*y))]^3/6 + 
     PolyLog[3, ((1 + x)*(-x + y)*(1 - x*y))/(-x + y + x*y - x*y^2)])*
    UnitStep[-1 + Re[(-x + y + x*y - x*y^2)/((1 + x)*(-x + y)*(1 - x*y))]], 
 PolyLog[3, (-x + y + x*y - x*y^2)/(1 - y - x*y + y^2)] -> 
  HeavisideTheta[1 - Re[(-x + y + x*y - x*y^2)/(1 - y - x*y + y^2)]]*
    PolyLog[3, (-x + y + x*y - x*y^2)/(1 - y - x*y + y^2)]*
    Sign[1 - Re[(-x + y + x*y - x*y^2)/(1 - y - x*y + y^2)]] + 
   ((Pi^2*Log[(-x + y + x*y - x*y^2)/(1 - y - x*y + y^2)])/3 + 
     (I/2)*Pi*Log[(-x + y + x*y - x*y^2)/(1 - y - x*y + y^2)]^2 - 
     Log[(-x + y + x*y - x*y^2)/(1 - y - x*y + y^2)]^3/6 + 
     PolyLog[3, (1 - y - x*y + y^2)/(-x + y + x*y - x*y^2)])*
    UnitStep[-1 + Re[(-x + y + x*y - x*y^2)/(1 - y - x*y + y^2)]], 
 PolyLog[3, -((-x + y + x*y - x*y^2)/(x*(1 - y - x*y + y^2)))] -> 
  HeavisideTheta[1 + Re[(-x + y + x*y - x*y^2)/(x*(1 - y - x*y + y^2))]]*
    PolyLog[3, -((-x + y + x*y - x*y^2)/(x*(1 - y - x*y + y^2)))]*
    Sign[1 + Re[(-x + y + x*y - x*y^2)/(x*(1 - y - x*y + y^2))]] + 
   ((Pi^2*Log[-((-x + y + x*y - x*y^2)/(x*(1 - y - x*y + y^2)))])/3 + 
     (I/2)*Pi*Log[-((-x + y + x*y - x*y^2)/(x*(1 - y - x*y + y^2)))]^2 - 
     Log[-((-x + y + x*y - x*y^2)/(x*(1 - y - x*y + y^2)))]^3/6 + 
     PolyLog[3, -((x*(1 - y - x*y + y^2))/(-x + y + x*y - x*y^2))])*
    UnitStep[-1 - Re[(-x + y + x*y - x*y^2)/(x*(1 - y - x*y + y^2))]]}


==> log_continuation.txt <==

(*See polylogs28.txt*)


{Log[x - y] -> Abs[Sign[Im[x - y]]]*Log[x - y] - 
   (2*I)*Pi*Abs[Sign[Im[x - y]]]*HeavisideTheta[Im[x - y]]*Sign[Pi - Arg[x]]*
    Sign[Pi - Arg[y]] - I*Pi*Abs[Sign[Im[y]]]*UnitStep[-Im[x - y]]*
    UnitStep[Im[x - y]] + Abs[Sign[Im[y]]]*Log[-x + y]*UnitStep[-Im[x - y]]*
    UnitStep[Im[x - y]] + Log[x - y]*UnitStep[-Im[y]]*UnitStep[Im[y]], 
 Log[x - y + x*y - x^2*y] -> Abs[Sign[Im[x - y + x*y - x^2*y]]]*
    Log[x - y + x*y - x^2*y] - (2*I)*Pi*Abs[Sign[Im[x - y + x*y - x^2*y]]]*
    HeavisideTheta[Im[x - y + x*y - x^2*y]]*Sign[Pi - Arg[x]]*
    Sign[Pi - Arg[y]] - (2*I)*Pi*Abs[Sign[Im[y]]]*
    Abs[Sign[Im[x - y + x*y - x^2*y]]]*HeavisideTheta[
     -Im[x - y + x*y - x^2*y]]*UnitStep[Pi/2 - Arg[x]]*
    UnitStep[Pi/2 - Arg[y]] + Log[x - y + x*y - x^2*y]*UnitStep[-Im[y]]*
    UnitStep[Im[y]] - I*Pi*Abs[Sign[Im[y]]]*
    UnitStep[-Im[x - y + x*y - x^2*y]]*UnitStep[Im[x - y + x*y - x^2*y]] + 
   Abs[Sign[Im[y]]]*(HeavisideTheta[Re[x - y + x*y - x^2*y]]*
      Log[x - y + x*y - x^2*y] + HeavisideTheta[-Re[x - y + x*y - x^2*y]]*
      Log[-x + y - x*y + x^2*y])*UnitStep[-Im[x - y + x*y - x^2*y]]*
    UnitStep[Im[x - y + x*y - x^2*y]] - I*Pi*Abs[Sign[Im[y]]]*
    UnitStep[Pi/2 - Arg[x]]*UnitStep[Pi/2 - Arg[y]]*
    UnitStep[-Im[x - y + x*y - x^2*y]]*UnitStep[Im[x - y + x*y - x^2*y]]}


==> ut28.txt <==

(* ut28.txt
*
*  "Next-to-Leading Order QCD Corrections to the Decay Width H -> Zy"
*  R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello and V. A. Smirnov
*
*
*  This Mathematica file contains the definitions of the 28 
*  uniform weight functions given in Eqs. (3.7-3.34).
*
*  M[{__}] denotes a primary master integral normalized 
*  according to Eq. (3.35), where indices correspond to the 
*  powers of the propagators given in Eqs. (B.1-B.7).
*
*  The following 28-list is a function of the variables
*  m^2, mz^2, s, where m is the mass of the heavy 
*  propagators defined in Eqs. (B.1-B.7), mz is the 
*  Z boson mass, and s is the center of mass energy.
*)


{16*eps^2*M[{2, 0, 2, 0, 0, 0, 0}], 16*eps^2*s*M[{0, 1, 0, 0, 2, 2, 0}], 
 8*eps^2*Sqrt[4*mm - s]*Sqrt[-s]*(M[{0, 1, 0, 0, 2, 2, 0}] + 
   2*M[{0, 2, 0, 0, 2, 1, 0}]), 16*eps^2*mmz*M[{0, 1, 2, 2, 0, 0, 0}], 
 8*eps^2*Sqrt[4*mm - mmz]*Sqrt[-mmz]*(M[{0, 1, 2, 2, 0, 0, 0}] + 
   2*M[{0, 2, 2, 1, 0, 0, 0}]), 16*eps^2*Sqrt[4*mm - mmz]*Sqrt[-mmz]*
  M[{2, 0, 2, 1, 0, 0, 0}], 16*eps^2*Sqrt[4*mm - s]*Sqrt[-s]*
  M[{0, 0, 2, 2, 1, 0, 0}], 16*eps^3*(-mmz + s)*M[{0, 1, 1, 0, 2, 1, 0}], 
 16*eps^2*mm*(-mmz + s)*M[{0, 1, 1, 0, 3, 1, 0}], 
 (4*eps^2*Sqrt[4*mm - mmz]*(-(s*M[{0, 1, 0, 0, 2, 2, 0}]) - 
    2*eps*(mmz + s)*M[{0, 1, 1, 0, 2, 1, 0}] + 
    4*(mm*(mmz + s)*M[{0, 1, 1, 0, 3, 1, 0}] - 
      mmz*M[{0, 1, 2, 0, 2, 1, -1}] + mm*mmz*M[{0, 1, 2, 0, 2, 1, 0}])))/
  Sqrt[-mmz], 16*eps^3*(-mmz + s)*M[{0, 1, 2, 1, 1, 0, 0}], 
 16*eps^2*mm*(-mmz + s)*M[{0, 1, 3, 1, 1, 0, 0}], 
 (-4*eps^2*Sqrt[4*mm - s]*(mmz*(mmz^2 + 4*mm*s - mmz*s)*
     M[{0, 1, 2, 2, 0, 0, 0}] + 2*(eps*(-mmz + s)*(-mmz^2 + (2*mm + mmz)*s)*
       M[{0, 1, 2, 1, 1, 0, 0}] - 
      2*(s*(mmz^2 + (mm - mmz)*s)*M[{-1, 1, 2, 2, 1, 0, 0}] + 
        mm*mmz*(-mmz + s)^2*M[{0, 1, 3, 1, 1, 0, 0}]))))/
  ((-2*mm + mmz)*Sqrt[-s]*(-mmz + s)), 16*eps^3*(-mmz + s)*
  M[{1, 1, 0, 0, 1, 2, 0}], 16*eps^2*(4*mm - mmz)*mmz*
  M[{2, 0, 2, 1, 0, 1, 0}], 16*eps^2*Sqrt[4*mm - mmz]*Sqrt[-mmz]*
  Sqrt[4*mm - s]*Sqrt[-s]*M[{0, 0, 2, 2, 1, 1, 0}], 
 16*eps^3*Sqrt[4*mm - mmz]*Sqrt[-mmz]*(-mmz + s)*M[{1, 0, 2, 1, 1, 1, 0}], 
 16*eps^4*(-mmz + s)*M[{1, 1, 1, 0, 1, 1, 0}], 
 16*eps^3*Sqrt[4*mm - mmz]*Sqrt[-mmz]*(-mmz + s)*M[{1, 1, 1, 0, 1, 2, 0}], 
 16*eps^4*(-mmz + s)*M[{0, 1, 1, 1, 1, 1, 0}], 
 -16*eps^3*Sqrt[4*mm - mmz]*Sqrt[-mmz]*(mmz - s)*M[{0, 1, 2, 1, 1, 1, 0}], 
 16*eps^3*Sqrt[4*mm - s]*Sqrt[-s]*(-mmz + s)*M[{0, 1, 1, 1, 2, 1, 0}], 
 -16*eps^2*((4*mm*mmz + 4*mm*s - 2*mmz*s)*M[{0, 0, 2, 2, 1, 1, 0}] + 
   (-mmz + s)*(eps*s*M[{0, 1, 1, 1, 2, 1, 0}] - 
     eps*mmz*M[{0, 1, 2, 1, 1, 1, 0}] + mm*(mmz - s)*
      M[{0, 1, 2, 1, 2, 1, 0}])), 16*eps^4*(-mmz + s)*
  M[{0, 1, 1, 1, 1, 0, 1}], 16*eps^3*Sqrt[4*mm - s]*Sqrt[-s]*(-mmz + s)*
  M[{0, 1, 1, 2, 1, 0, 1}], 16*eps^3*(-mmz + s)*M[{1, 0, 2, 1, 1, 0, 0}], 
 -16*eps^2*s*(-4*mm + s)*M[{0, 0, 0, 2, 1, 2, 1}], 
 16*eps^3*Sqrt[4*mm - s]*Sqrt[-s]*(-mmz + s)*M[{1, 0, 0, 1, 1, 2, 1}]}

